Scaling Optimization Over Uncertainty via Compilation

Probabilistic inference is fundamentally hard, yet many tasks require optimization on top of inference, which is even harder. We present a new optimization-via-compilation strategy to scalably solve a certain class of such problems. In particular, we introduce a new intermediate representation (IR), binary decision diagrams weighted by a novel notion of branch-and-bound semiring, that enables a scalable branch-and-bound based optimization procedure. This IR automatically factorizes problems through program structure and prunes suboptimal values via a straightforward branch-and-bound style algorithm to find optima. Additionally, the IR is naturally amenable to staged compilation, allowing the programmer to query for optima mid-compilation to inform further executions of the program. We showcase the effectiveness and flexibility of the IR by implementing two performant languages that both compile to it: dappl and pineappl. dappl is a functional language that solves maximum expected utility problems with first-class support for rewards, decision making, and conditioning. pineappl is an imperative language that performs exact probabilistic inference with support for nested marginal maximum a posteriori (MMAP) optimization via staging.

==> cactus/alarm_pn_cactus.csv <==
nsolved,cumtime
1,108.992602031
2,263.235664327
3,434.673491259
4,611.1048884290001
5,857.8401631500001
6,983.6273699640001
7,1115.121624211
8,1250.218493889
9,1421.083035937
10,1595.161150456
11,1781.7881393960001
12,1973.4430726280002
13,2168.390460034
14,2375.164715157
15,2684.185759112
16,2866.167294751
17,3079.4533308640002
18,3317.8973155390004
19,3562.5451418180005
20,3818.6153453230004
21,4076.664931305
22,4336.343747796001
23,4620.174180985001
24,4915.417472465001
25,5245.2397438530015
26,5495.666945723002
27,5810.3022602830015
28,6127.976924290001
29,6479.158239849001
30,6874.175118914
31,7252.026756405


==> cactus/cancer_pl_cactus.csv <==
nsolved,cumtime
1,0.330343125
2,0.534848006
3,0.7443676889999999
4,0.957117174
5,1.159573169
6,5.050048728999999
7,8.97868792
8,9.637292955000001
9,9.869552440000001
10,10.085229851000001
11,10.318573180000001
12,10.988255641000002
13,11.226817165000002
14,11.453149917000001
15,11.778978243000001
16,106.606345333
17,118.265142434
18,129.962450902
19,131.576146548
20,131.842169772
21,132.114996432
22,132.77578685699999
23,144.468853162
24,156.24772024499998
25,156.91092417299998
26,431.455165974
27,464.582947095
28,497.721916985
29,499.321221653
30,770.070293858
31,1501.381474556


==> cactus/cancer_pn_cactus.csv <==
nsolved,cumtime
1,0.004416847
2,0.007851992
3,0.012003709
4,0.015834089
5,0.019258213
6,0.023347392
7,0.026825678
8,0.030382240999999997
9,0.033897376
10,0.036954086
11,0.040492604999999994
12,0.043920876
13,0.047486155999999995
14,0.050524932999999994
15,0.054061398999999996
16,0.057614386
17,0.061190967
18,0.06469515199999999
19,0.06848164
20,0.071869675
21,0.075451646
22,0.079150769
23,0.08281404399999999
24,0.086100528
25,0.08981123199999999
26,0.09323472399999999
27,0.096637748
28,0.10020327799999999
29,0.103877103
30,0.107208852
31,0.11050094599999999


==> cactus/insurance_pn_cactus.csv <==
nsolved,cumtime
1,70.997158837
2,156.17528394200002
3,256.712844078
4,366.59790402300007
5,497.37468300500007
6,580.1971087500001
7,676.1840848670001
8,780.9850502780001
9,913.8271041850002
10,1056.8340467930002
11,1215.175454678
12,1376.817192615
13,1542.904285147
14,1719.509451418
15,1968.659445326
16,2119.457345222
17,2287.465576388
18,2466.58545481
19,2648.945060702
20,2837.1605465439998
21,3034.571976289
22,3240.410500552
23,3477.654861209
24,3761.443567467
25,4063.8832214639997
26,4271.345966797
27,4519.527798414
28,4794.3359452800005
29,5094.603670311
30,5447.791397157001
31,5769.160880724001


==> cactus/sachs_pn_cactus.csv <==
nsolved,cumtime
1,0.051795773
2,0.103727201
3,0.155477137
4,0.204424583
5,0.261585142
6,0.311223172
7,0.362554257
8,0.421255585
9,0.472675467
10,0.5230891200000001
11,0.574884822
12,0.639359468
13,0.708372371
14,0.773640755
15,0.8600335149999999
16,0.9290064519999999
17,1.00543338
18,1.070747841
19,1.134041767
20,1.201393564
21,1.265998646
22,1.3430693189999998
23,1.4075636519999999
24,1.487451954
25,1.55170963
26,1.6326431639999999
27,1.698723982
28,1.781674154
29,1.8507743700000001
30,1.9162538420000002
31,1.9845111480000002
32,2.0604026749999997
33,2.122061826
34,2.191895067
35,2.25804753
36,2.3372977969999997
37,2.401669138
38,2.4778161869999997
39,2.5615631719999996
40,2.6287964649999997
41,2.7026258889999997
42,2.768928344
43,2.836722065
44,2.902396975
45,2.9653861559999997
46,3.0463226859999994
47,3.1323719269999994
48,3.1990968899999994
49,3.2852886199999993
50,3.3682662729999993
51,3.431487802999999
52,3.5301597709999992
53,3.6194922099999993
54,3.683512527999999
55,3.7482410429999993
56,3.815439149999999
57,3.901808505999999
58,3.9776008259999993
59,4.040896396999999
60,4.126544000999999
61,4.189611028999999
62,4.275054295999999
63,4.341895348999999
64,4.406356980999999
65,4.490121147999999
66,4.553597959999999
67,4.645833989
68,4.726288268999999
69,4.821675637999999
70,4.8994879099999995
71,4.996432286999999
72,5.0743718289999995
73,5.169068584
74,5.251125138
75,5.328674845
76,5.443128623
77,5.534488748999999
78,5.6185025369999995
79,5.710067419
80,5.792195137999999
81,5.891085317999999
82,5.972727710999999
83,6.065190497999999
84,6.172054700999999
85,6.252450639999998
86,6.339348842999998
87,6.417366262999998
88,6.495917539999998
89,6.573296253999998
90,6.656766356999998
91,6.767757198999997
92,6.885666991999997
93,6.9671490019999975
94,7.063357019999998
95,7.174424936999998
96,7.251657694999998
97,7.3925618529999975
98,7.470262864999998
99,7.551849381999998
100,7.6286209499999975
101,7.710296484999997
102,7.801493612999997
103,7.8999400459999976
104,7.9820913289999975
105,8.080255058999997
106,8.157444104999998
107,8.240860776999998
108,8.322385036999998
109,8.402297593999998
110,8.499674177
111,8.580318605999999
112,8.686889926
113,8.778341594999999
114,8.891038227
115,9.027642268
116,9.107110666999999
117,9.235390574999998
118,9.341163667999998
119,9.434354739999998
120,9.526315369999999
121,9.60887811
122,9.719063762
123,9.798693976
124,9.876809581
125,9.955693206
126,10.034366704
127,10.138407698
128,10.260614021
129,10.339080138
130,10.435744677
131,10.539741817
132,10.616589048
133,10.787287016
134,10.864418243
135,10.97513081
136,11.053123654
137,11.130714579
138,11.212534196
139,11.349342191
140,11.444170785
141,11.542676449
142,11.619258529
143,11.697671726
144,11.778563221
145,11.889982833
146,11.98962863
147,12.070682823
148,12.160370272
149,12.242458365
150,12.337366679999999
151,12.414897330999999
152,12.530093001
153,12.611105343999998
154,12.708724535
155,12.79825623
156,12.90541083
157,12.981604066
158,13.102436595999999
159,13.189690542
160,13.265021450999999
161,13.377924142
162,13.456420066
163,13.550056038
164,13.626645131999998
165,13.727335551
166,13.802784482
167,13.90724648
168,13.985314194999999
169,14.094376466
170,14.169139251999999
171,14.245871156
172,14.324582646
173,14.417456980999999
174,14.522001494999998
175,14.622348284999998
176,14.730884254
177,14.860459045999999
178,14.936520012999999
179,15.034857920999999
180,15.147382759
181,15.240524086999997
182,15.381901657999997
183,15.464736791999997
184,15.543137124999998
185,15.626204286999997
186,15.705349545999997
187,15.782363641999996
188,15.874272102999997
189,15.955220084999997
190,16.069363597999995
191,16.149389207999995
192,16.227218834
193,16.305326854999997
194,16.382791571
195,16.459065901
196,16.536995905999998
197,16.700341805999997
198,16.777262506
199,16.900867208999998
200,17.006767992
201,17.083404445
202,17.158401784
203,17.275627946
204,17.383917288
205,17.469817277999997
206,17.546014711999998
207,17.622383789999997
208,17.698162483999997
209,17.808364205999997
210,17.900418721999998
211,17.975530106999997
212,18.140764682999997
213,18.276012644999998
214,18.352730532
215,18.517367369
216,18.594313215
217,18.705092096999998
218,18.785406963
219,18.862170646
220,18.97045017
221,19.045709052
222,19.120551959999997
223,19.233468989
224,19.313898302
225,19.390042926
226,19.526181027999996
227,19.620053796999997
228,19.693580389999997
229,19.768202359999997
230,19.843335506
231,19.951841358
232,20.073938454999997
233,20.178782493999996
234,20.301211608
235,20.450770753999997
236,20.541760161
237,20.702125845999998
238,20.820412509999997
239,20.926244635
240,21.037401781
241,21.128575495
242,21.255218213
243,21.347697361999998
244,21.439787736
245,21.536306861
246,21.633446988
247,21.754718897
248,21.890216459
249,21.983035589
250,22.091554634999998
251,22.209436704999998
252,22.302679937
253,22.494264862999998
254,22.58502703
255,22.707613621
256,22.799564953
257,22.889613683999997
258,22.980799631999997
259,23.131786883999997
260,23.241811292999998
261,23.355413053999996
262,23.444213317999996
263,23.535003908999997
264,23.627848997999997
265,23.748930828
266,23.857936291999998
267,23.950806828999998
268,24.057204410999997
269,24.19814644
270,24.357605804
271,24.450459299
272,24.592099385999997
273,24.734465182999998
274,24.844910935999998
275,24.947991716999997
276,25.073792545999996
277,25.164981388999998
278,25.300223277999997
279,25.406417185
280,25.499518007
281,25.672929647999997
282,25.764196488999996
283,25.879238297999997
284,25.976317408999996
285,26.095661629
286,26.186910254999997
287,26.317861374999996
288,26.412745954
289,26.539792434
290,26.628727972999997
291,26.724051930999998
292,26.819757769999995
293,26.938934433999997
294,27.050688395999998
295,27.168538607
296,27.302120762999998
297,27.459414869
298,27.553598666
299,27.648808418999998
300,27.784394327999998
301,27.880850583999997
302,28.070160144999996
303,28.164245705999996
304,28.256353884999996
305,28.352770086
306,28.449070798999998
307,28.541257015
308,28.643454197999997
309,28.737805509999998
310,28.854868034
311,28.949209767999996
312,29.042995622999996
313,29.136541655
314,29.227118953999998
315,29.32013708
316,29.415071162999997
317,29.653719177999996
318,29.744641197999997
319,29.869965847999996
320,30.009609005999998
321,30.102426542999996
322,30.196174947
323,30.322900379999997
324,30.464273053
325,30.574437905999996
326,30.666148595
327,30.75909702
328,30.852300785999997
329,30.964678966999998
330,31.075138697
331,31.168752987999998
332,31.33009194
333,31.509549221999997
334,31.632306103999998
335,31.837199811999998
336,31.927751692999998
337,32.019524118
338,32.113213380999994
339,32.204296123
340,32.328468226999995
341,32.421079805999995
342,32.513655578
343,32.60529966
344,32.701677908
345,32.796851974
346,32.951924006
347,33.06206304
348,33.153934209999996
349,33.24918468
350,33.340690300999995
351,33.465942704999996
352,33.573844396
353,33.714449761
354,33.878932487
355,33.971346181
356,34.079748566999996
357,34.213726791999996
358,34.321235511
359,34.427995998
360,34.549721343
361,34.645614075
362,34.768630998999996
363,34.873770666
364,34.969888764
365,35.222370262
366,35.31595061
367,35.487910049999996
368,35.618398326
369,35.73868205
370,35.829521523
371,36.025304123
372,36.174327327
373,36.306262214
374,36.398241268999996
375,36.49046189
376,36.582504043
377,36.750633263
378,36.844093795
379,36.962470038
380,37.082761517
381,37.220476515
382,37.314290473999996
383,37.408421811
384,37.534734195
385,37.633295364
386,37.856195893
387,37.949753888
388,38.060796157
389,38.155963299
390,38.250860261
391,38.3452682
392,38.468848236
393,38.591912007
394,38.706522422
395,38.801301662
396,38.89344127
397,38.987531198999996
398,39.080697015
399,39.175115094
400,39.266237832
401,39.498202871
402,39.589311572999996
403,39.698184016
404,39.828006586
405,39.923714449
406,40.018817681
407,40.15742863
408,40.291613844
409,40.392634877
410,40.483931704
411,40.575774962
412,40.671501611
413,40.780545708999995
414,40.873100379
415,40.964769919
416,41.125569221999996
417,41.381828751
418,41.530336942999995
419,41.740462216
420,41.833059467
421,41.923668746
422,42.015861805
423,42.151041287
424,42.275694087
425,42.366809941999996
426,42.456946007999996
427,42.552740786
428,42.644420294999996
429,42.797335446
430,42.941971589
431,43.055810808
432,43.148044082999995
433,43.238329680999996
434,43.333431970999996
435,43.458580208
436,43.572551415999996
437,43.702933863
438,43.794388978
439,43.902675285
440,44.006155699999994
441,44.112488098
442,44.287297417
443,44.377995895
444,44.522902128
445,44.618780713
446,44.745038242999996
447,44.835920877
448,44.985280847
449,45.079675501
450,45.222338569
451,45.315019999
452,45.410074478999995
453,45.501448302
454,45.641689127999996
455,45.733691686
456,45.855361857
457,46.014646701
458,46.105861994
459,46.248281061
460,46.351618797
461,46.454658801
462,46.546509684
463,46.695300509
464,46.796854798
465,46.898663708
466,46.989460451
467,47.08063706
468,47.16929206
469,47.306652309
470,47.413638803
471,47.505787448
472,47.643825105
473,47.808112563
474,47.901058984
475,48.113569739999996
476,48.201506234
477,48.29355507
478,48.384776795
479,48.490101050999996
480,48.621547856
481,48.748748717
482,48.837805977
483,48.929872066
484,49.02113586
485,49.126988122
486,49.270666917999996
487,49.397180722
488,49.486250325
489,49.574497214
490,49.665853674
491,49.799653021
492,50.034640365
493,50.129979954
494,50.241450712
495,50.376889833999996
496,50.496397753
497,50.58548031
498,50.706516966
499,50.842842401
500,50.967649934
501,51.061377099
502,51.152588444
503,51.243480577
504,51.35453026
505,51.447022684
506,51.56791192
507,51.728006172
508,51.902769965
509,52.025104841
510,52.23471936
511,52.331093560999996
512,52.421594475999996
513,52.514332323000005
514,52.605506398
515,52.713435521
516,52.803771494
517,52.894815875000006
518,52.985449530000004
519,53.077396143
520,53.167377186
521,53.293073838000005
522,53.405236762
523,53.495284852000005
524,53.588303689
525,53.682197408
526,53.773969682
527,53.930395931
528,54.172488949000005
529,54.304603345000004
530,54.474498368
531,54.564812309000004
532,54.653960459000004
533,54.743810144
534,54.879984985
535,54.989172723
536,55.078593018
537,55.166691728
538,55.258680321
539,55.349975474000004
540,55.486086785000005
541,55.591795346000005
542,55.684276848
543,55.774363621000006
544,55.863636057
545,55.956106289000004
546,56.065656162
547,56.235496612000006
548,56.372294800000006
549,56.515565465
550,56.607300229
551,56.871499736000004
552,57.023191327000006
553,57.111288184
554,57.203771541
555,57.294217462000006
556,57.428813392
557,57.520687639
558,57.614056948
559,57.703065044
560,57.854848749
561,57.944124942
562,58.067158446
563,58.220090178
564,58.392511329
565,58.500423881
566,58.608018593000004
567,58.75608952
568,58.882468639
569,59.003176042
570,59.134107935
571,59.238603015
572,59.378773298
573,59.499848336
574,59.609408548000005
575,59.89475869
576,60.00196014
577,60.197858839
578,60.34827333
579,60.479248926000004
580,60.584429501
581,60.807925214
582,60.970947924
583,61.113521454
584,61.219647393
585,61.325214758
586,61.432543798000005
587,61.631314138
588,61.736021859000004
589,61.868014395
590,62.003171094
591,62.148439651000004
592,62.254574066
593,62.360966397
594,62.495027979
595,62.603647435
596,62.857274645000004
597,62.966474707
598,63.093132463
599,63.200536694
600,63.306812095000005
601,63.414408199
602,63.552233986000005
603,63.691724786
604,63.823216426
605,63.936022224000006
606,64.047411067
607,64.15574064500001
608,64.263430726
609,64.374355093
610,64.48201665100001
611,64.743649613
612,64.851104731
613,64.974048456
614,65.118957234
615,65.226398276
616,65.336498297
617,65.488160283
618,65.636228093
619,65.750977039
620,65.85638659600001
621,65.960023155
622,66.066084592
623,66.18778270600001
624,66.293173327
625,66.397865519
626,66.582660007
627,66.866937755
628,67.031882674
629,67.267802249
630,67.372824976
631,67.476969054
632,67.581388461
633,67.73709454
634,67.880219621
635,67.984328232
636,68.093045572
637,68.198441673
638,68.304169571
639,68.471309022
640,68.625928279
641,68.748621522
642,68.85498089199999
643,68.95902245699999
644,69.065374092
645,69.20046819199999
646,69.332605792
647,69.471632265
648,69.578424222
649,69.69030698799999
650,69.81364843399999
651,69.936550931
652,70.262613484
653,70.37303530199999
654,70.54498822999999
655,70.71642557499999
656,70.855762144
657,70.96520598599999
658,71.141190453
659,71.312080544
660,71.476713233
661,71.58360103
662,71.69067746299999
663,71.79684858799999
664,71.962962333
665,72.068298992
666,72.208306497
667,72.421730969
668,72.526819369
669,72.68081633099999
670,72.79946674199999
671,72.918060876
672,73.02258957
673,73.18050647199999
674,73.29936956399999
675,73.42388222
676,73.528451009
677,73.63371025199999
678,73.74509936599999
679,73.89523856699999
680,74.004251797
681,74.11173368499999
682,74.268673232
683,74.49476416399999
684,74.63712830799999
685,74.917224513
686,75.027220938
687,75.133547846
688,75.23807989599999
689,75.36673952999999
690,75.502226923
691,75.65119515299999
692,75.755064092
693,75.859011528
694,75.964399163
695,76.091389517
696,76.22244616699999
697,76.368913556
698,76.477429406
699,76.58332781499999
700,76.688871966
701,76.811497441
702,77.117822025
703,77.22732368599999
704,77.35150387499999
705,77.514695795
706,77.63455402599999
707,77.73967980699999
708,77.86563939499999
709,78.02774215899998
710,78.154419823
711,78.26104696799999
712,78.366668795
713,78.47290946
714,78.579982636
715,78.69139210799999
716,78.79920433
717,78.97592725099999
718,79.198150632
719,79.35123676599999
720,79.610521115
721,79.72023700999999
722,79.82682783599999
723,79.932901897
724,80.03966659199999
725,80.14422458199999
726,80.25180332299999
727,80.35854574599999
728,80.46436382299999
729,80.570646758
730,80.67559983299999
731,80.80409680999999
732,80.934336597
733,81.043175096
734,81.15402575299998
735,81.259851085
736,81.36885186999999
737,81.522447906
738,81.772554741
739,81.998250406
740,82.21182067199999
741,82.316780529
742,82.42088898899999
743,82.52539978799999
744,82.64843602799999
745,82.76947865499999
746,82.873856815
747,82.97698706999999
748,83.08256092599999
749,83.19266825999999
750,83.31794004999999
751,83.444349608
752,83.552799544
753,83.662486194
754,83.77114895199999
755,83.87886166599999
756,84.00657133799999
757,84.16179677
758,84.266072035
759,84.436686646
760,84.571795915
761,84.84237398299999
762,85.01822080999999
763,85.12118214499999
764,85.23142177899999
765,85.336622561
766,85.486242752
767,85.591327806
768,85.69604461499999
769,85.80104956800001
770,85.967231552
771,86.07411624400001
772,86.197596722
773,86.336795701
774,86.442892986
775,86.547616577
776,86.67144700600001
777,86.780511872
778,87.091323206
779,87.200177855
780,87.35449573300001
781,87.517395852
782,87.65339445000001
783,87.763700059
784,87.91995191800001
785,88.084386804
786,88.24191597400001
787,88.348787791
788,88.459276646
789,88.56799397600001
790,88.70456773000001
791,88.81393927500001
792,88.94935784900001
793,89.16285138
794,89.27112614500001
795,89.407993543
796,89.528423613
797,89.635315828
798,89.743612614
799,89.89935118400001
800,90.01919704100001
801,90.150251847
802,90.255842486
803,90.361041375
804,90.465751612
805,90.59977542300001
806,90.710752399
807,90.818081389
808,90.978691545
809,91.337845894
810,91.563880459
811,91.845160538
812,91.950533205
813,92.054888011
814,92.164547751
815,92.372431643
816,92.498456264
817,92.64723688000001
818,92.752058937
819,92.856074823
820,92.960459926
821,93.185822152
822,93.316230358
823,93.466972216
824,93.571090345
825,93.676341031
826,93.78057579
827,93.89003560200001
828,94.175816667
829,94.282539532
830,94.39137978400001
831,94.541060208
832,94.649292052
833,94.756738845
834,94.881907329
835,95.02994437100001
836,95.15608435
837,95.262644799
838,95.36807437300001
839,95.47423822200001
840,95.580523872
841,95.68803518600001
842,95.79988094100001
843,95.973467553
844,96.228212162
845,96.42199572800001
846,96.681898183
847,96.788614045
848,96.89942193200001
849,97.010189022
850,97.119867056
851,97.22763701800001
852,97.33759884800001
853,97.444162293
854,97.553994388
855,97.664576729
856,97.792620802
857,97.91351016
858,98.047578164
859,98.15322415700001
860,98.26255192
861,98.368529308
862,98.47316816
863,98.62763603200001
864,98.856075156
865,99.077272289
866,99.29298161300001
867,99.40284166
868,99.510410062
869,99.61718962500001
870,99.73953838700001
871,99.86319047
872,99.96895004800001
873,100.07353981600001
874,100.17723261200001
875,100.28084114900001
876,100.40432204800001
877,100.53141020700001
878,100.636722049
879,100.74084850300001
880,100.84517636700001
881,100.950419349
882,101.05581409800001
883,101.21388153400001
884,101.319551152
885,101.491364086
886,101.71887363500001
887,102.001113796
888,102.175797769
889,102.28167011900001
890,102.38725350300001
891,102.494909691
892,102.644557394
893,102.750513302
894,102.854246504
895,102.96036512900001
896,103.130843923
897,103.235189521
898,103.465746372
899,103.569599701
900,103.703872913
901,103.821005138
902,103.938572695
903,104.041954013
904,104.196687466
905,104.313754217
906,104.450646402
907,104.553608078
908,104.661242555
909,104.768841123
910,104.891391395
911,104.996500965
912,105.114300169
913,105.268252939
914,105.544477726
915,105.6873244
916,105.99205743
917,106.096113832
918,106.199201736
919,106.302352358
920,106.469427117
921,106.572737942
922,106.726928561
923,106.832082124
924,106.936157552
925,107.041217208
926,107.20720991499999
927,107.33579012999999
928,107.484244891
929,107.588848366
930,107.694352381
931,107.802071317
932,107.907347312
933,108.047982824
934,108.299176471
935,108.412381732
936,108.585510729
937,108.688132844
938,108.79151355100001
939,108.89358786300001
940,109.039850756
941,109.156601451
942,109.261298884
943,109.361346329
944,109.461229905
945,109.563552865
946,109.710167783
947,109.841388302
948,109.94144305100001
949,110.04030853500001
950,110.14181367100001
951,110.243461847
952,110.36297882400001
953,110.542310119
954,110.644482655
955,110.793264554
956,110.913856229
957,111.187554977
958,111.37068383100001
959,111.470098612
960,111.577217975
961,111.680758043
962,111.838201782
963,111.939011986
964,112.03964525699999
965,112.139649541
966,112.30087012999999
967,112.40678183499999
968,112.566015563
969,112.767827223
970,112.993616043
971,113.264632097
972,113.372910218
973,113.48208715599999
974,113.586151554
975,113.707938575
976,113.81096425199999
977,113.95964484
978,114.064305513
979,114.168866848
980,114.272230693
981,114.393168061
982,114.51411814299999
983,114.657994662
984,114.759890836
985,114.863478303
986,114.96646181999999
987,115.07505684899999
988,115.22953644399999
989,115.333786261
990,115.49820684
991,115.631883475
992,115.870865981
993,116.052030967
994,116.157453017
995,116.26121913099999
996,116.36962860999999
997,116.475290813
998,116.581620536
999,116.69125347399999
1000,116.79662884599999
1001,116.921814043
1002,117.02581656299999
1003,117.205887203
1004,117.308611942
1005,117.461391587
1006,117.62586343299999
1007,117.849543012
1008,117.980707986
1009,118.08490484299999
1010,118.188850777
1011,118.29561717499999
1012,118.41509578899999
1013,118.516053351
1014,118.61847648
1015,118.720506347
1016,118.84310936899999
1017,118.951190558
1018,119.05232107699999
1019,119.231945595
1020,119.336161779
1021,119.590681633
1022,119.69627709
1023,119.796368968
1024,119.934067836
1025,120.083603787
1026,120.202476367
1027,120.325846668
1028,120.461767139
1029,120.585818916
1030,120.928017708
1031,121.049588642
1032,121.203347354
1033,121.379826455
1034,121.531187061
1035,121.65280159699999
1036,121.80199990199999
1037,121.979528084
1038,122.147508453
1039,122.27312777899999
1040,122.393063957
1041,122.518702199
1042,122.643719959
1043,122.769260244
1044,122.921303439
1045,123.166573263
1046,123.285250044
1047,123.437194652
1048,123.568146484
1049,123.68745387599999
1050,123.806615782
1051,123.974778856
1052,124.110382578
1053,124.260830882
1054,124.377220896
1055,124.495414785
1056,124.61430723299999
1057,124.765919324
1058,124.884723364
1059,125.003732512
1060,125.19045043999999
1061,125.607544088
1062,125.848734432
1063,126.165378175
1064,126.282728552
1065,126.401762757
1066,126.51930092799999
1067,126.76071158799999
1068,126.89573783
1069,127.054503825
1070,127.176182392
1071,127.29691494299999
1072,127.41623527899999
1073,127.674354298
1074,127.821344884
1075,127.985029343
1076,128.101882872
1077,128.220508336
1078,128.338438468
1079,128.457816993
1080,128.766047555
1081,128.887563344
1082,129.009584959
1083,129.175799314
1084,129.296766668
1085,129.41802705499998
1086,129.55762312299998
1087,129.725175804
1088,129.868169516
1089,129.98819145599998
1090,130.11202993
1091,130.235078302
1092,130.356376462
1093,130.47972249699998
1094,130.600623236
1095,130.804704741
1096,131.08369116
1097,131.300052625
1098,131.59120006999999
1099,131.713838128
1100,131.834204658
1101,131.95815255899998
1102,132.08161853
1103,132.20523330199998
1104,132.325465889
1105,132.44544095
1106,132.566870166
1107,132.69864454
1108,132.821614705
1109,132.956151504
1110,133.10212490199999
1111,133.222613944
1112,133.344713846
1113,133.46778436099999
1114,133.595999377
1115,133.783495414
1116,134.042085141
1117,134.280569737
1118,134.520290316
1119,134.641061049
1120,134.7587101
1121,134.878260149
1122,135.01608208
1123,135.15237250799998
1124,135.270693767
1125,135.387312442
1126,135.50652343
1127,135.62771635000001
1128,135.765230068
1129,135.901900494
1130,136.019427675
1131,136.139437231
1132,136.258023831
1133,136.380050725
1134,136.498651142
1135,136.684354666
1136,136.808585852
1137,137.005761832
1138,137.27335786
1139,137.581016733
1140,137.774211458
1141,137.894225914
1142,138.015354853
1143,138.138929409
1144,138.304335338
1145,138.425519071
1146,138.544723909
1147,138.662813151
1148,138.844881633
1149,138.964747228
1150,139.235482982
1151,139.358470921
1152,139.48303426299998
1153,139.61952809599998
1154,139.757148976
1155,139.877042333
1156,140.028873087
1157,140.16817948899998
1158,140.31762682299998
1159,140.440218513
1160,140.56139394
1161,140.684752648
1162,140.808573328
1163,140.931620649
1164,141.069925971
1165,141.262862889
1166,141.596574
1167,141.873882372
1168,142.222677637
1169,142.34309604499998
1170,142.464446953
1171,142.586255936
1172,142.783627565
1173,142.90682650099998
1174,143.074949589
1175,143.199033626
1176,143.319090322
1177,143.440166041
1178,143.635050695
1179,143.764911076
1180,143.932179972
1181,144.051773604
1182,144.17213832
1183,144.292962184
1184,144.415856035
1185,144.58466664099998
1186,144.835433452
1187,144.999677628
1188,145.234983614
1189,145.352103135
1190,145.469800416
1191,145.588826356
1192,145.751552226
1193,145.887534593
1194,146.004276791
1195,146.122846198
1196,146.243071963
1197,146.361662561
1198,146.524240442
1199,146.673429208
1200,146.79183554899998
1201,146.910150005
1202,147.029545252
1203,147.14852826
1204,147.266593827
1205,147.438662814
1206,147.556380814
1207,147.738069479
1208,147.910352008
1209,148.187629682
1210,148.433997619
1211,148.555151555
1212,148.674285318
1213,148.794565646
1214,148.935683308
1215,149.052874333
1216,149.173565536
1217,149.292295327
1218,149.431214648
1219,149.549594498
1220,149.739142528
1221,149.998749365
1222,150.27805859400002
1223,150.56178432000002
1224,150.682247423
1225,150.80260599800002
1226,150.925044258
1227,151.04543299
1228,151.165778781
1229,151.28626573900002
1230,151.407449151
1231,151.529585332
1232,151.653952163
1233,151.77382734600002
1234,151.89581295300002
1235,152.017625603
1236,152.141573423
1237,152.264370983
1238,152.384888939
1239,152.511385791
1240,152.700967114
1241,152.825916084
1242,153.031387042
1243,153.197107074
1244,153.446818783
1245,153.649043533
1246,153.769449909
1247,153.89279475200001
1248,154.01527251800002
1249,154.136285949
1250,154.260156123
1251,154.38219260600002
1252,154.504066011
1253,154.628676092
1254,154.74902505900002
1255,154.917318238
1256,155.03506617600002
1257,155.217151429
1258,155.35671685
1259,155.596264663
1260,155.76687201000001
1261,155.88350938
1262,156.00202433500002
1263,156.118780781
1264,156.2559612
1265,156.374897871
1266,156.492678059
1267,156.611338448
1268,156.748969017
1269,156.868039821
1270,156.986134593
1271,157.16874260400002
1272,157.290232865
1273,157.538642495
1274,157.663466128
1275,157.780516088
1276,158.045130688
1277,158.165431745
1278,158.287836883
1279,158.420529811
1280,158.561099217
1281,158.682135431
1282,158.837241517
1283,158.973557745
1284,159.12118324099998
1285,159.244696421
1286,159.369241148
1287,159.4915845
1288,159.61498127
1289,159.73505093
1290,159.855339483
1291,160.042242622
1292,160.34123153
1293,160.60854236
1294,160.935847599
1295,161.056148826
1296,161.178796713
1297,161.301467212
1298,161.464622102
1299,161.590094129
1300,161.750676914
1301,161.869829813
1302,161.992336714
1303,162.115299755
1304,162.27544346099998
1305,162.396184097
1306,162.557860025
1307,162.682484403
1308,162.80427000199998
1309,162.924067748
1310,163.046693433
1311,163.21520786
1312,163.449568431
1313,163.615957727
1314,163.862200598
1315,163.982648622
1316,164.10233817399998
1317,164.22369117699998
1318,164.374797173
1319,164.492231168
1320,164.61049542
1321,164.733170839
1322,164.851716622
1323,164.975221477
1324,165.126651605
1325,165.26805420399998
1326,165.387418592
1327,165.50946435199998
1328,165.63153534
1329,165.752412804
1330,165.873451302
1331,166.04218133499998
1332,166.159339158
1333,166.343113861
1334,166.68374633599998
1335,166.918991407
1336,167.167743595
1337,167.286007797
1338,167.403916558
1339,167.52090025299998
1340,167.639810194
1341,167.75858043099998
1342,167.882149035
1343,168.004288181
1344,168.123487087
1345,168.245631643
1346,168.43819443499999
1347,168.687975065
1348,168.944108587
1349,169.190432972
1350,169.311016182
1351,169.432750314
1352,169.557939759
1353,169.679502307
1354,169.80023108199998
1355,169.923554153
1356,170.047584809
1357,170.16906578299998
1358,170.291453238
1359,170.410336358
1360,170.53216986799998
1361,170.656996967
1362,170.780640903
1363,170.901586316
1364,171.021657068
1365,171.146899523
1366,171.33532905299998
1367,171.45882671299998
1368,171.66320240299999
1369,171.830516935
1370,172.077329061
1371,172.287608495
1372,172.411128418
1373,172.535350556
1374,172.660402411
1375,172.784820479
1376,172.90692807599999
1377,173.02897756299998
1378,173.151450469
1379,173.272879986
1380,173.39534197199998
1381,173.56617978399998
1382,173.686553638
1383,173.874834597
1384,174.043589438
1385,174.272707613
1386,174.434661215
1387,174.55253088199999
1388,174.67226058
1389,174.78976676099998
1390,174.90813917699998
1391,175.02732195299998
1392,175.149921378
1393,175.271891235
1394,175.39135244599998
1395,175.51336820999998
1396,175.630574575
1397,175.8147687
1398,175.931239186
1399,176.181365247
1400,176.303939875
1401,176.423939102
1402,176.59515929699998
1403,176.831803429
1404,176.99534038
1405,177.260028148
1406,177.37782657099999
1407,177.49601652299998
1408,177.61229591799997
1409,177.74649965799998
1410,177.86543450699997
1411,178.000480276
1412,178.12169257199997
1413,178.23875625799997
1414,178.35710433799997
1415,178.49177831499998
1416,178.60966925199997
1417,178.73921557999998
1418,178.85642445
1419,178.97835544299997
1420,179.10048747599998
1421,179.21926211099998
1422,179.38892976399998
1423,179.50563818899997
1424,179.690223813
1425,179.91493433799997
1426,180.14825130999998
1427,180.39773132099998
1428,180.52052971199998
1429,180.637603276
1430,180.75573170099997
1431,180.87742730999997
1432,180.99777742899997
1433,181.11709542999998
1434,181.23517973199998
1435,181.35313762599998
1436,181.477630335
1437,181.67817750899997
1438,181.79656522399998
1439,181.96010658299997
1440,182.124055622
1441,182.36183908499999
1442,182.47964268699997
1443,182.596363726
1444,182.71140987399997
1445,182.8283358
1446,182.963294777
1447,183.07849971399997
1448,183.19571532599997
1449,183.31071230099997
1450,183.44586357999998
1451,183.56479538199997
1452,183.67830429699998
1453,183.88319800499997
1454,184.00040318799998
1455,184.210555603
1456,184.325270344
1457,184.44289511799997
1458,184.610969083
1459,184.728718282
1460,184.90965352499998
1461,185.04508632499997
1462,185.262827344
1463,185.509223204
1464,185.626683438
1465,185.74477788899998
1466,185.864173747
1467,185.984984014
1468,186.10062645699998
1469,186.21841129499998
1470,186.33628871699997
1471,186.454436048
1472,186.571041969
1473,186.690101382
1474,186.872932354
1475,186.991223476
1476,187.145932744
1477,187.268673966
1478,187.38538895399998
1479,187.499806364
1480,187.709839563
1481,187.824657309
1482,187.98982034
1483,188.104172828
1484,188.22189284299998
1485,188.33579823699998
1486,188.63494281799998
1487,188.769518009
1488,188.904921283
1489,189.053672383
1490,189.20275464899998
1491,189.34451294899998
1492,189.500935901
1493,189.650167228
1494,189.81500737899998
1495,189.949531845
1496,190.090219395
1497,190.228248907
1498,190.366039407
1499,190.506563207
1500,190.64534908599998
1501,190.86691792099998
1502,191.14315964899998
1503,191.42976957899998
1504,191.803828141
1505,191.93850788
1506,192.07515915
1507,192.21776860699998
1508,192.35545951999998
1509,192.492294236
1510,192.668415933
1511,192.803267976
1512,192.938242291
1513,193.07534078499998
1514,193.211780936
1515,193.349575504
1516,193.530796496
1517,193.669255047
1518,193.80724383199998
1519,193.94124480899998
1520,194.07720235
1521,194.275439953
1522,194.543167781
1523,194.723043083
1524,195.003327693
1525,195.13712115799999
1526,195.272575298
1527,195.41454625
1528,195.58359704999998
1529,195.7146436
1530,195.846977079
1531,195.978164816
1532,196.110168534
1533,196.241562891
1534,196.406985011
1535,196.562231173
1536,196.69569677
1537,196.83346358600002
1538,196.966443596
1539,197.103466397
1540,197.24161718800002
1541,197.44523289400001
1542,197.57955524800002
1543,197.79764221000002
1544,198.132703289
1545,198.39782345400002
1546,198.67229444
1547,198.80474146400002
1548,198.93700232700002
1549,199.06914855300002
1550,199.20119587300002
1551,199.333089803
1552,199.46682162200003
1553,199.59925869800003
1554,199.735117623
1555,199.87089432200003
1556,200.088436325
1557,200.3687715
1558,200.641854445
1559,200.91497694600002
1560,201.057452801
1561,201.19798772200002
1562,201.336282925
1563,201.47377194600003
1564,201.61257886500002
1565,201.74763975300002
1566,201.88332116200002
1567,202.02319818100003
1568,202.160362479
1569,202.29614598100002
1570,202.434777349
1571,202.57246880300002
1572,202.70602906800002
1573,202.843064152
1574,202.983413653
1575,203.11875198400003
1576,203.33427869300002
1577,203.46930108900003
1578,203.69619131800002
1579,203.88083953900002
1580,204.16109706900002
1581,204.395843318
1582,204.53556542500002
1583,204.672359335
1584,204.815517067
1585,204.95148147100002
1586,205.09204652900002
1587,205.22807502400002
1588,205.364580038
1589,205.50408838200002
1590,205.64352471900003
1591,205.84473010500002
1592,205.97746808800002
1593,206.18736797600002
1594,206.36859434800002
1595,206.625259723
1596,206.806914234
1597,206.945087758
1598,207.079013043
1599,207.216939079
1600,207.34963550400002
1601,207.482663695
1602,207.619273377
1603,207.75239470300002
1604,207.88526755100003
1605,208.01723525000003
1606,208.153335531
1607,208.36306458700003
1608,208.49395133500002
1609,208.76486292200002
1610,208.90464710600003
1611,209.04188553400002
1612,209.24216092400002
1613,209.49737015000002
1614,209.67874456200002
1615,209.985056001
1616,210.11804566900003
1617,210.25225562100002
1618,210.388062227
1619,210.52114895900002
1620,210.656902825
1621,210.803107409
1622,210.93981758
1623,211.072349344
1624,211.21103165800002
1625,211.35031724
1626,211.48508905300002
1627,211.634169455
1628,211.76866342300002
1629,211.90369257100002
1630,212.04114212800002
1631,212.17829046600002
1632,212.383990466
1633,212.518695382
1634,212.73885493600002
1635,213.005316042
1636,213.257741944
1637,213.538000925
1638,213.674681912
1639,213.81090017500003
1640,213.94421657
1641,214.080383686
1642,214.21548040200003
1643,214.355209362
1644,214.49261015800002
1645,214.629301835
1646,214.763964872
1647,214.947438295
1648,215.08312474500002
1649,215.27997593100002
1650,215.458527414
1651,215.70801677400001
1652,215.88473013700002
1653,216.02181181
1654,216.157416274
1655,216.29291242300002
1656,216.42616225300003
1657,216.56262053900002
1658,216.69806288700002
1659,216.829219805
1660,216.96459563800002
1661,217.09895535200002
1662,217.232162842
1663,217.42891339800002
1664,217.56325940700003
1665,217.71530899400003
1666,217.84872220200003
1667,217.98118648800002
1668,218.18425964000002
1669,218.317823943
1670,218.53145197900002
1671,218.66912903500003
1672,218.920334184
1673,219.09988093500002
1674,219.23340026300002
1675,219.37030230700003
1676,219.50576426300003
1677,219.64277314800003
1678,219.77682700600002
1679,219.91110889400002
1680,220.05025524500002
1681,220.18962764300002
1682,220.323585169
1683,220.45955297900002
1684,220.67284226600003
1685,220.80772990600002
1686,220.983653889
1687,221.12218820400003
1688,221.25835920800003
1689,221.389937021
1690,221.58516068600002
1691,221.71640582100002
1692,221.90009731700002
1693,222.031912819
1694,222.16922210100003
1695,222.30069602800003
1696,222.50381990500003
1697,222.74328138500002
1698,222.929195305
1699,223.21635009300002
1700,223.35237737500003
1701,223.49041395000003
1702,223.62681909500003
1703,223.759718423
1704,223.89731692100003
1705,224.03584528500002
1706,224.17199533900003
1707,224.306874474
1708,224.44309769600002
1709,224.58041500400003
1710,224.71520143400002
1711,224.85166186400002
1712,224.988180905
1713,225.12739406100002
1714,225.261312623
1715,225.396515259
1716,225.596237706
1717,225.73086144900003
1718,225.94514523200002
1719,226.13787089000002
1720,226.38583116300003
1721,226.663949494
1722,226.80275943900003
1723,226.93911753500004
1724,227.07658946400002
1725,227.21534057800002
1726,227.35047668800001
1727,227.488240108
1728,227.628029171
1729,227.76631133
1730,227.90342039400002
1731,228.090081335
1732,228.223092113
1733,228.42917794200002
1734,228.59363108300002
1735,228.82986556100002
1736,229.00542109800003
1737,229.13714828300002
1738,229.27532564400002
1739,229.40551096800002
1740,229.542580168
1741,229.67721304800003
1742,229.81450370500002
1743,229.95032024900001
1744,230.08579518800002
1745,230.217155461
1746,230.34973994400002
1747,230.549639715
1748,230.68707053600002
1749,230.822609897
1750,230.95504408600002
1751,231.086583517
1752,231.28948536500002
1753,231.42447337500002
1754,231.637744276
1755,231.818274615
1756,232.073941495
1757,232.25797538700002
1758,232.396264088
1759,232.53027809000002
1760,232.66521078600002
1761,232.80425044400002
1762,232.94384781500003
1763,233.081899889
1764,233.217890533
1765,233.352399499
1766,233.48747901200002
1767,233.625692511
1768,233.842420739
1769,233.97972385900002
1770,234.15891492900002
1771,234.294608242
1772,234.431035159
1773,234.56132189500002
1774,234.756990249
1775,234.889318088
1776,235.05890628100002
1777,235.19066584700002
1778,235.32202756200002
1779,235.45720238500002
1780,235.63977611
1781,235.773499874
1782,235.96874970800002
1783,236.12299045100002
1784,236.355889504
1785,236.542214
1786,236.676610694
1787,236.813187583
1788,236.94301716700002
1789,237.07652569400003
1790,237.20727330900002
1791,237.338312155
1792,237.47310099900002
1793,237.60749339600002
1794,237.7436222
1795,237.87701922800002
1796,238.07501214
1797,238.207477829
1798,238.340855339
1799,238.474434339
1800,238.605884922
1801,238.732510186
1802,238.963209997
1803,239.089851492
1804,239.235455481
1805,239.366374691
1806,239.494162971
1807,239.620885519
1808,239.75606172500002
1809,239.95273759
1810,240.086186746
1811,240.255083856
1812,240.386002705
1813,240.517245526
1814,240.648432602
1815,240.77773745500002
1816,241.016283066
1817,241.28655932400002
1818,241.48288455800002
1819,241.798990997
1820,241.948345326
1821,242.09758062100002
1822,242.245249559
1823,242.393627796
1824,242.54474337000002
1825,242.693930845
1826,242.847039141
1827,243.00061985800002
1828,243.149295136
1829,243.298771566
1830,243.452061224
1831,243.60142374900002
1832,243.753748374
1833,243.902085042
1834,244.050037124
1835,244.205488051
1836,244.44429531600002
1837,244.59376946100002
1838,244.83584279200002
1839,244.983822156
1840,245.26175979500002
1841,245.55387431600002
1842,245.704553986
1843,245.85528778900002
1844,246.00366664700002
1845,246.151354911
1846,246.300579015
1847,246.453932122
1848,246.605561827
1849,246.758750735
1850,246.908506081
1851,247.119692979
1852,247.265304453
1853,247.497260304
1854,247.67356703000002
1855,247.938799867
1856,248.127738317
1857,248.273945165
1858,248.420703874
1859,248.566338161
1860,248.712382071
1861,248.857825788
1862,249.004531858
1863,249.155875332
1864,249.301550496
1865,249.447595448
1866,249.592985944
1867,249.816808674
1868,249.96248464
1869,250.108756089
1870,250.254439228
1871,250.40363597
1872,250.635842325
1873,250.785933795
1874,251.037880854
1875,251.235772684
1876,251.514830388
1877,251.718471621
1878,251.865763036
1879,252.01526824
1880,252.1695817
1881,252.317962692
1882,252.467396982
1883,252.620216531
1884,252.774543718
1885,252.925351261
1886,253.081958281
1887,253.230125268
1888,253.47566413
1889,253.629015655
1890,253.814586628
1891,253.963472182
1892,254.117206429
1893,254.26440013
1894,254.497121036
1895,254.642807511
1896,254.827225638
1897,254.97782657
1898,255.122139864
1899,255.270039377
1900,255.488621784
1901,255.637553496
1902,255.864188334
1903,256.013894998
1904,256.283594678
1905,256.500556226
1906,256.646257039
1907,256.795099853
1908,256.943950922
1909,257.09329423
1910,257.24106477
1911,257.391219741
1912,257.539240122
1913,257.687435283
1914,257.834966802
1915,257.985237811
1916,258.215945517
1917,258.365040137
1918,258.517830332
1919,258.665603005
1920,258.816760678
1921,258.963745535
1922,259.17240433999996
1923,259.319633738
1924,259.466487567
1925,259.61037862399996
1926,259.760844872
1927,259.91021268699996
1928,260.06005651
1929,260.287755968
1930,260.440578915
1931,260.63074750699997
1932,260.78116817899996
1933,260.932526741
1934,261.08481592
1935,261.229741419
1936,261.44623278899996
1937,261.59603635599996
1938,261.826225132
1939,261.976269023
1940,262.24706650499996
1941,262.44829454499995
1942,262.59572909999997
1943,262.748674448
1944,262.90110797
1945,263.052996813
1946,263.20126287799997
1947,263.350994208
1948,263.49884712299996
1949,263.64777569899996
1950,263.801381914
1951,263.94938571399996
1952,264.183777504
1953,264.336951683
1954,264.489257233
1955,264.638656257
1956,264.785954575
1957,264.93024799
1958,265.143823276
1959,265.295338724
1960,265.444412845
1961,265.589028538
1962,265.735745508
1963,265.88553068
1964,266.03714421399997
1965,266.27180848899997
1966,266.42064087299997
1967,266.60596079299995
1968,266.755275838
1969,266.91133190799997
1970,267.059526958
1971,267.207673898
1972,267.353703532
1973,267.55880814799997
1974,267.706620536
1975,267.85581638599996
1976,268.000242863
1977,268.14688756699996
1978,268.290963171
1979,268.43079769099995
1980,268.574007141
1981,268.821264015
1982,268.985741842
1983,269.24608120199997
1984,269.40997160999996
1985,269.701094659
1986,269.917769246
1987,270.08187044199997
1988,270.24322721799996
1989,270.41244500199997
1990,270.575652662
1991,270.738698776
1992,270.90528588499996
1993,271.06876547699994
1994,271.231499532
1995,271.399178872
1996,271.563407409
1997,271.82334678499996
1998,271.995299893
1999,272.15779437599997
2000,272.326984048
2001,272.489709067
2002,272.64837130599994
2003,272.88993714799994
2004,273.051329761
2005,273.21399694999997
2006,273.373173029
2007,273.536515303
2008,273.70574104199994
2009,273.869556097
2010,274.13707666299996
2011,274.29791613199995
2012,274.49619346099996
2013,274.66045187299994
2014,274.82707543099997
2015,274.989327517
2016,275.14884831599994
2017,275.31163123399995
2018,275.56008075
2019,275.723584117
2020,275.88613315299995
2021,276.04638388999996
2022,276.20783060499997
2023,276.37139188199995
2024,276.530018334
2025,276.69337288099996
2026,276.859131516
2027,277.10843413299995
2028,277.271505926
2029,277.43396739699995
2030,277.598160475
2031,277.76242183299996
2032,277.92492006299995
2033,278.086021346
2034,278.25198011799995
2035,278.40984817799995
2036,278.58755754199996
2037,278.85708286199997
2038,279.03495848999995
2039,279.21024136299997
2040,279.39060490699995
2041,279.571666759
2042,279.752341631
2043,279.92501181299997
2044,280.101120977
2045,280.28036627999995
2046,280.46019331099995
2047,280.652005305


==> data/hmm-data.csv <==
len ,dappl                   ,problog               ,derk                   , , , , , , , , , , , , , ,
  1 ,     1.2454032897919998 ,   5.0200000000000005 ,    3.4270286560058594 , , , , , , , , , , , , , ,
  2 ,     3.539752960204     ,  11.32               ,   12.091588973999023  , , , , , , , , , , , , , ,
  3 ,    12.115812301640002  ,  36.720000000000006  ,   37.48955726623535   , , , , , , , , , , , , , ,
  4 ,   552.8808116914       ,1537.1200000000001    ,  306.72645568847656   , , , , , , , , , , , , , ,
  5 , 24773.68292806         ,7290.860000000001     ,  998.7597942352295    , , , , , , , , , , , , , ,
  6 ,104925.0703336          ,                      , 9403.251123428345     , , , , , , , , , , , , , ,
  7 ,                        ,                      ,55729.82301712036      , , , , , , , , , , , , , ,


==> data/ladder-long.csv <==
ladder length ,dappl                  ,problog             ,derk
            2 ,    1.1451244354199999 ,    17.0            ,  27.352571487426758
            3 ,    2.00510025024      ,    47.0            ,  68.81952285766602
            4 ,    6.07800483704      ,   179.4            , 172.2574234008789
            5 ,   20.6089019775       ,   863.7            , 299.76463317871094
            6 ,  258.06498527499997   ,  4719.299999999999 , 532.9387187957764
            7 , 2115.54003            , 22023.2            , 953.8960456848145
            8 ,19002.43807            ,103032.9            ,1249.0575313568115
            9 ,                       ,                    ,1696.1495876312256
           10 ,                       ,                    ,2616.158724
           11 ,                       ,                    ,2816.9806

==> data/ladder4.csv <==
x,dappl,problog,derk
1,4.547119141,218.5,340.9445286
2,74.54895973,,19589.93697
3,,,
4,1892.543793,,

==> nested-pineappl/pineappl-nested-fit.csv <==
mmap_calls,fit_seconds
1.0,0.1933512008750772
2.0,0.1734001147794833
3.0,0.15450940050828807
4.0,0.13667905806149155
5.0,0.11990908743909373
6.0,0.10419948864109459
7.0,0.08955026166749414
8.0,0.07596140651829239
9.0,0.06343292319348934
10.0,0.05196481169308495
11.0,0.04155707201707934
12.0,0.032209704165472336
13.0,0.023922708138264054
14.0,0.016696083935454464
15.0,0.010529831557043567
16.0,0.005423951003031363
17.0,0.0013784422734178514
18.0,-0.0016066946317969677
19.0,-0.003531459712613094
20.0,-0.004395852969030528
21.0,-0.004199874401049242
22.0,-0.0029435240086692904
23.0,-0.0006268017918906466
24.0,0.002750292249286662
25.0,0.007187758114862691
26.0,0.012685595804837413
27.0,0.019243805319210827
28.0,0.02686238665798299
29.0,0.03554133982115379
30.0,0.04528066480872328
31.0,0.056080361620691466
32.0,0.06794043025705834
33.0,0.08086087071782391
34.0,0.09484168300298818
35.0,0.10988286711255113
36.0,0.12598442304651278
37.0,0.14314635080487312
38.0,0.16136865038763215
39.0,0.18065132179478988
40.0,0.2009943650263463
41.0,0.22239778008230154
42.0,0.24486156696265535
43.0,0.26838572566740787
44.0,0.29297025619655903
45.0,0.3186151585501089
46.0,0.3453204327280575
47.0,0.3730860787304048
48.0,0.40191209655715077
49.0,0.4317984862082954
50.0,0.46274524768383873
51.0,0.4947523809837808
52.0,0.5278198861081215
53.0,0.5619477630568609
54.0,0.5971360118299991
55.0,0.6333846324275358
56.0,0.6706936248494716
57.0,0.7090629890958058
58.0,0.7484927251665386
59.0,0.7889828330616702
60.0,0.8305333127812005
61.0,0.8731441643251294
62.0,0.9168153876934572
63.0,0.9615469828861835
64.0,1.0073389499033085
65.0,1.0541912887448324
66.0,1.1021039994107547
67.0,1.1510770819010758
68.0,1.2011105362157957
69.0,1.2522043623549142
70.0,1.3043585603184313
71.0,1.3575731301063472
72.0,1.411848071718662
73.0,1.467183385155375
74.0,1.523579070416487
75.0,1.5810351275019978
76.0,1.6395515564119072
77.0,1.6991283571462152
78.0,1.759765529704922
79.0,1.8214630740880273
80.0,1.8842209902955316
81.0,1.948039278327435
82.0,2.0129179381837363
83.0,2.078856969864437
84.0,2.1458563733695355
85.0,2.2139161486990333
86.0,2.2830362958529298
87.0,2.3532168148312245
88.0,2.4244577056339183
89.0,2.4967589682610107
90.0,2.570120602712502
91.0,2.6445426089883917
92.0,2.72002498708868
93.0,2.7965677370133672
94.0,2.874170858762453
95.0,2.9528343523359375
96.0,3.0325582177338206
97.0,3.1133424549561024
98.0,3.1951870640027833
99.0,3.2780920448738624
100.0,3.3620573975693406
101.0,3.447083122089217
102.0,3.5331692184334926
103.0,3.6203156866021664
104.0,3.7085225265952393
105.0,3.797789738412711
106.0,3.888117322054581
107.0,3.97950527752085
108.0,4.071953604811517
109.0,4.165462303926583
110.0,4.260031374866048


==> nested-pineappl/pineappl-nested.csv <==
mmap, time
1.0,0.002888149614306221
2.0,0.0035311462626143814
3.0,0.004507439006310833
4.0,0.005563459100301317
5.0,0.006687372294688345
6.0,0.007891183744931512
7.0,0.009544311786797393
8.0,0.011180721938764489
9.0,0.013329857369090918
10.0,0.01556382259402062
11.0,0.018177678775476193
12.0,0.020825939204827584
13.0,0.023839364968196722
14.0,0.02735917507467891
15.0,0.030344513571111103
16.0,0.035211618447499995
17.0,0.03989251252944445
18.0,0.04377520526303029
19.0,0.04947639896847458
20.0,0.05512954164867924
21.0,0.06019715780000001
22.0,0.06538376369913043
23.0,0.07577710967052631
24.0,0.08093456597351349
25.0,0.08859247016588234
26.0,0.09655852592666667
27.0,0.10839980170999998
28.0,0.11478654397999997
29.0,0.12547777054333334
30.0,0.13532954046
31.0,0.14987368704823534
32.0,0.15949229818222224
33.0,0.17006541840117656
34.0,0.18367637608499998
35.0,0.19757415388857144
36.0,0.21199280296
37.0,0.22666023879333333
38.0,0.24858337920999998
39.0,0.26269759627818184
40.0,0.27709850846000006
41.0,0.29660055196
42.0,0.31699874826
43.0,0.33587483736
44.0,0.35933150586
45.0,0.36725610296
46.0,0.40116284446000006
47.0,0.42711449906
48.0,0.43152752476000006
49.0,0.45978797835999996
50.0,0.49733085976
51.0,0.5077744242600002
52.0,0.5435902924600002
53.0,0.58722361176
54.0,0.6103408526600002
55.0,0.62016182066
56.0,0.6828285341600001
57.0,0.7047832170600001
58.0,0.7356732836600001
59.0,0.7754368093600001
60.0,0.8047192045600001
61.0,0.8550536586600002
62.0,0.88985819476
63.0,0.89578243746
64.0,0.9501624793600001
65.0,1.0124403184600002
66.0,1.05526996366
67.0,1.11720581236
68.0,1.1463705568599998
69.0,1.1667061793599998
70.0,1.1771176180599998
71.0,1.2813406185599998
72.0,1.36317448396
73.0,1.3722534142599998
74.0,1.42270778646
75.0,1.47520303096
76.0,1.5431321460599998
77.0,1.6026562077600002
78.0,1.67539491496
79.0,1.72751165556
80.0,1.7623840385599998
81.0,1.9138537388600003
82.0,1.9400844412600002
83.0,2.00194824486
84.0,2.0065408274599994
85.0,2.09250081326
86.0,2.2108991278599994
87.0,2.3123885536600004
88.0,2.40282677726
89.0,2.38487413296
90.0,2.4889924950599998
91.0,2.6307539245599996
92.0,2.6963647949599996
93.0,2.7464948315599997
94.0,2.86482599756
95.0,2.8768106779600005
96.0,2.96844379516
97.0,3.0152605839600004
98.0,3.2797829770599995
99.0,3.3041943610599995
100.0,3.3950233337599998
101.0,3.4811759209599997
102.0,3.54033076456
103.0,3.77294756846
104.0,3.8178031227599996
105.0,3.8892484933600002
106.0,3.9640357568600004
107.0,4.0831770470599995
108.0,4.26801373956
109.0,4.339104306059999
110.0,4.40150280426

==> sachs_selected.csv <==
1,0.295412882
2,2.184637483
3,10.108156231
